InfoNCE Loss Provably Learns Cluster-Preserving Representations

The goal of contrasting learning is to learn a representation that preserves underlying clusters by keeping samples with similar content, e.g. the ``dogness'' of a dog, close to each other in the space generated by the representation. A common and successful approach for tackling this unsupervised learning problem is minimizing the InfoNCE loss associated with the training samples, where each sample is associated with their augmentations (positive samples such as rotation, crop) and a batch of negative samples (unrelated samples). To the best of our knowledge, it was unanswered if the representation learned by minimizing the InfoNCE loss preserves the underlying data clusters, as it only promotes learning a representation that is faithful to augmentations, i.e., an image and its augmentations have the same representation. Our main result is to show that the representation learned by InfoNCE with a finite number of negative samples is also consistent with respect to clusters in the data, under the condition that the augmentation sets within clusters may be non-overlapping but are close and intertwined, relative to the complexity of the learning function class.

==> Spiky Augmentations/dirtyToClean.tikz <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Ellipse [id:dp2714328476210264] 
\draw   (111,94.21) .. controls (111,80.53) and (145.03,69.43) .. (187,69.43) .. controls (228.97,69.43) and (263,80.53) .. (263,94.21) .. controls (263,107.9) and (228.97,119) .. (187,119) .. controls (145.03,119) and (111,107.9) .. (111,94.21) -- cycle ;
%Shape: Ellipse [id:dp19262220676329767] 
\draw   (179,157.21) .. controls (179,143.53) and (213.03,132.43) .. (255,132.43) .. controls (296.97,132.43) and (331,143.53) .. (331,157.21) .. controls (331,170.9) and (296.97,182) .. (255,182) .. controls (213.03,182) and (179,170.9) .. (179,157.21) -- cycle ;
%Shape: Ellipse [id:dp44731132535571283] 
\draw   (251,222.21) .. controls (251,208.53) and (285.03,197.43) .. (327,197.43) .. controls (368.97,197.43) and (403,208.53) .. (403,222.21) .. controls (403,235.9) and (368.97,247) .. (327,247) .. controls (285.03,247) and (251,235.9) .. (251,222.21) -- cycle ;
%Shape: Ellipse [id:dp7578864236791827] 
\draw   (427,72.21) .. controls (427,58.53) and (461.03,47.43) .. (503,47.43) .. controls (544.97,47.43) and (579,58.53) .. (579,72.21) .. controls (579,85.9) and (544.97,97) .. (503,97) .. controls (461.03,97) and (427,85.9) .. (427,72.21) -- cycle ;
%Shape: Circle [id:dp02797789724130295] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (181.25,94.21) .. controls (181.25,91.04) and (183.82,88.46) .. (187,88.46) .. controls (190.18,88.46) and (192.75,91.04) .. (192.75,94.21) .. controls (192.75,97.39) and (190.18,99.96) .. (187,99.96) .. controls (183.82,99.96) and (181.25,97.39) .. (181.25,94.21) -- cycle ;
%Shape: Circle [id:dp647562266588769] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (249.25,157.21) .. controls (249.25,154.04) and (251.82,151.46) .. (255,151.46) .. controls (258.18,151.46) and (260.75,154.04) .. (260.75,157.21) .. controls (260.75,160.39) and (258.18,162.96) .. (255,162.96) .. controls (251.82,162.96) and (249.25,160.39) .. (249.25,157.21) -- cycle ;
%Shape: Circle [id:dp8972128313897838] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (321.25,222.21) .. controls (321.25,219.04) and (323.82,216.46) .. (327,216.46) .. controls (330.18,216.46) and (332.75,219.04) .. (332.75,222.21) .. controls (332.75,225.39) and (330.18,227.96) .. (327,227.96) .. controls (323.82,227.96) and (321.25,225.39) .. (321.25,222.21) -- cycle ;
%Shape: Circle [id:dp3026101270649668] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (497.25,72.21) .. controls (497.25,69.04) and (499.82,66.46) .. (503,66.46) .. controls (506.18,66.46) and (508.75,69.04) .. (508.75,72.21) .. controls (508.75,75.39) and (506.18,77.96) .. (503,77.96) .. controls (499.82,77.96) and (497.25,75.39) .. (497.25,72.21) -- cycle ;
%Straight Lines [id:da5511635342942591] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (291,25) -- (291,260) ;
%Straight Lines [id:da26685306074538695] 
\draw [color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ]   (410,25) -- (411,261) ;
%Shape: Chord [id:dp06548930500434746] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (291.1,179.06) .. controls (314.86,174.92) and (331,166.82) .. (331,157.5) .. controls (331,148.18) and (314.86,140.08) .. (291.09,135.93) -- cycle ;
%Shape: Chord [id:dp034342503098050425] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (290.9,243.78) .. controls (267.14,239.64) and (251,231.53) .. (251,222.21) .. controls (251,212.89) and (267.14,204.79) .. (290.91,200.65) -- cycle ;

% Text Node
\draw (181,12.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$A$};
% Text Node
\draw (348,12.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$B$};
% Text Node
\draw (506,12.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$C$};
% Text Node
\draw (284,261.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$g$};
% Text Node
\draw (404,262.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$g_{c}$};


\end{tikzpicture}


==> Spiky Augmentations/regularity.tikz <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,311); %set diagram left start at 0, and has height of 311

%Shape: L Shape [id:dp7692401826774993] 
\draw   (155,57) -- (187.12,57) -- (187.12,101.8) -- (413,101.8) -- (413,127) -- (155,127) -- cycle ;
%Shape: L Shape [id:dp003189380798673369] 
\draw   (490,119) -- (467.52,119) -- (467.52,87.64) -- (198,87.64) -- (198,70) -- (490,70) -- cycle ;
%Shape: L Shape [id:dp7643734401016471] 
\draw   (207,196) -- (239.12,196) -- (239.12,240.8) -- (446,240.8) -- (446,266) -- (207,266) -- cycle ;
%Shape: L Shape [id:dp17776097123496082] 
\draw   (155,249) -- (196.75,249) -- (196.75,190.76) -- (282,190.76) -- (282,158) -- (155,158) -- cycle ;
%Shape: L Shape [id:dp5532098084217871] 
\draw   (489,268) -- (455.05,268) -- (455.05,220.64) -- (251,220.64) -- (251,194) -- (489,194) -- cycle ;
%Shape: Circle [id:dp0950163607808312] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (198,115.5) .. controls (198,112.46) and (200.46,110) .. (203.5,110) .. controls (206.54,110) and (209,112.46) .. (209,115.5) .. controls (209,118.54) and (206.54,121) .. (203.5,121) .. controls (200.46,121) and (198,118.54) .. (198,115.5) -- cycle ;
%Shape: Circle [id:dp5106530317065858] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (400,79.5) .. controls (400,76.46) and (402.46,74) .. (405.5,74) .. controls (408.54,74) and (411,76.46) .. (411,79.5) .. controls (411,82.54) and (408.54,85) .. (405.5,85) .. controls (402.46,85) and (400,82.54) .. (400,79.5) -- cycle ;
%Shape: Circle [id:dp4021837817429714] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (192,173.5) .. controls (192,170.46) and (194.46,168) .. (197.5,168) .. controls (200.54,168) and (203,170.46) .. (203,173.5) .. controls (203,176.54) and (200.54,179) .. (197.5,179) .. controls (194.46,179) and (192,176.54) .. (192,173.5) -- cycle ;
%Shape: Circle [id:dp5962964018751622] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (221,250.5) .. controls (221,247.46) and (223.46,245) .. (226.5,245) .. controls (229.54,245) and (232,247.46) .. (232,250.5) .. controls (232,253.54) and (229.54,256) .. (226.5,256) .. controls (223.46,256) and (221,253.54) .. (221,250.5) -- cycle ;
%Shape: Circle [id:dp681455234396636] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (466,228.5) .. controls (466,225.46) and (468.46,223) .. (471.5,223) .. controls (474.54,223) and (477,225.46) .. (477,228.5) .. controls (477,231.54) and (474.54,234) .. (471.5,234) .. controls (468.46,234) and (466,231.54) .. (466,228.5) -- cycle ;
%Straight Lines [id:da6138023897768325] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ][ultra thick]   (128,40) -- (523,146) ;
%Straight Lines [id:da10036351779860508] 
\draw [color={rgb, 255:red, 126; green, 33; blue, 211 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 33; blue, 211 }  ,fill opacity=1][ultra thick]   (120,142) -- (546,142) ;
%Shape: Right Triangle [id:dp7254790574488303] 
\draw  [draw opacity=0][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (242,71) -- (308,88) -- (242,88) -- cycle ;
%Shape: Rectangle [id:dp6006724284962375] 
\draw  [draw opacity=0][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (198,70) -- (242,70) -- (242,88) -- (198,88) -- cycle ;
%Shape: Right Triangle [id:dp6337509478892014] 
\draw  [draw opacity=0][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (413,116) -- (359,102) -- (413,102) -- cycle ;
%Shape: Rectangle [id:dp5692081370085338] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.32 ] (120,35) -- (550,35) -- (550,134) -- (120,134) -- cycle ;
%Shape: Rectangle [id:dp9725493239250851] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.32 ] (120,149) -- (550,149) -- (550,280) -- (120,280) -- cycle ;




\end{tikzpicture}


==> dirtyToClean.tikz <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,300); %set diagram left start at 0, and has height of 300

%Shape: Ellipse [id:dp2714328476210264] 
\draw   (111,94.21) .. controls (111,80.53) and (145.03,69.43) .. (187,69.43) .. controls (228.97,69.43) and (263,80.53) .. (263,94.21) .. controls (263,107.9) and (228.97,119) .. (187,119) .. controls (145.03,119) and (111,107.9) .. (111,94.21) -- cycle ;
%Shape: Ellipse [id:dp19262220676329767] 
\draw   (179,157.21) .. controls (179,143.53) and (213.03,132.43) .. (255,132.43) .. controls (296.97,132.43) and (331,143.53) .. (331,157.21) .. controls (331,170.9) and (296.97,182) .. (255,182) .. controls (213.03,182) and (179,170.9) .. (179,157.21) -- cycle ;
%Shape: Ellipse [id:dp44731132535571283] 
\draw   (251,222.21) .. controls (251,208.53) and (285.03,197.43) .. (327,197.43) .. controls (368.97,197.43) and (403,208.53) .. (403,222.21) .. controls (403,235.9) and (368.97,247) .. (327,247) .. controls (285.03,247) and (251,235.9) .. (251,222.21) -- cycle ;
%Shape: Ellipse [id:dp7578864236791827] 
\draw   (427,72.21) .. controls (427,58.53) and (461.03,47.43) .. (503,47.43) .. controls (544.97,47.43) and (579,58.53) .. (579,72.21) .. controls (579,85.9) and (544.97,97) .. (503,97) .. controls (461.03,97) and (427,85.9) .. (427,72.21) -- cycle ;
%Shape: Circle [id:dp02797789724130295] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (181.25,94.21) .. controls (181.25,91.04) and (183.82,88.46) .. (187,88.46) .. controls (190.18,88.46) and (192.75,91.04) .. (192.75,94.21) .. controls (192.75,97.39) and (190.18,99.96) .. (187,99.96) .. controls (183.82,99.96) and (181.25,97.39) .. (181.25,94.21) -- cycle ;
%Shape: Circle [id:dp647562266588769] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (249.25,157.21) .. controls (249.25,154.04) and (251.82,151.46) .. (255,151.46) .. controls (258.18,151.46) and (260.75,154.04) .. (260.75,157.21) .. controls (260.75,160.39) and (258.18,162.96) .. (255,162.96) .. controls (251.82,162.96) and (249.25,160.39) .. (249.25,157.21) -- cycle ;
%Shape: Circle [id:dp8972128313897838] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (321.25,222.21) .. controls (321.25,219.04) and (323.82,216.46) .. (327,216.46) .. controls (330.18,216.46) and (332.75,219.04) .. (332.75,222.21) .. controls (332.75,225.39) and (330.18,227.96) .. (327,227.96) .. controls (323.82,227.96) and (321.25,225.39) .. (321.25,222.21) -- cycle ;
%Shape: Circle [id:dp3026101270649668] 
\draw  [color={rgb, 255:red, 0; green, 0; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (497.25,72.21) .. controls (497.25,69.04) and (499.82,66.46) .. (503,66.46) .. controls (506.18,66.46) and (508.75,69.04) .. (508.75,72.21) .. controls (508.75,75.39) and (506.18,77.96) .. (503,77.96) .. controls (499.82,77.96) and (497.25,75.39) .. (497.25,72.21) -- cycle ;
%Straight Lines [id:da5511635342942591] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ]   (291,25) -- (291,260) ;
%Straight Lines [id:da26685306074538695] 
\draw [color={rgb, 255:red, 126; green, 211; blue, 33 }  ,draw opacity=1 ]   (410,25) -- (411,261) ;
%Shape: Chord [id:dp06548930500434746] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (291.1,179.06) .. controls (314.86,174.92) and (331,166.82) .. (331,157.5) .. controls (331,148.18) and (314.86,140.08) .. (291.09,135.93) -- cycle ;
%Shape: Chord [id:dp034342503098050425] 
\draw  [fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (290.9,243.78) .. controls (267.14,239.64) and (251,231.53) .. (251,222.21) .. controls (251,212.89) and (267.14,204.79) .. (290.91,200.65) -- cycle ;

% Text Node
\draw (181,12.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$A$};
% Text Node
\draw (348,12.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$B$};
% Text Node
\draw (506,12.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$C$};
% Text Node
\draw (284,261.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$g$};
% Text Node
\draw (404,262.4) node [anchor=north west][inner sep=0.75pt]  [font=\LARGE]  {$g_{c}$};


\end{tikzpicture}


==> regularity.tikz <==



\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,311); %set diagram left start at 0, and has height of 311

%Shape: L Shape [id:dp7692401826774993] 
\draw   (155,57) -- (187.12,57) -- (187.12,101.8) -- (413,101.8) -- (413,127) -- (155,127) -- cycle ;
%Shape: L Shape [id:dp003189380798673369] 
\draw   (490,119) -- (467.52,119) -- (467.52,87.64) -- (198,87.64) -- (198,70) -- (490,70) -- cycle ;
%Shape: L Shape [id:dp7643734401016471] 
\draw   (207,196) -- (239.12,196) -- (239.12,240.8) -- (446,240.8) -- (446,266) -- (207,266) -- cycle ;
%Shape: L Shape [id:dp17776097123496082] 
\draw   (155,249) -- (196.75,249) -- (196.75,190.76) -- (282,190.76) -- (282,158) -- (155,158) -- cycle ;
%Shape: L Shape [id:dp5532098084217871] 
\draw   (489,268) -- (455.05,268) -- (455.05,220.64) -- (251,220.64) -- (251,194) -- (489,194) -- cycle ;
%Shape: Circle [id:dp0950163607808312] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (198,115.5) .. controls (198,112.46) and (200.46,110) .. (203.5,110) .. controls (206.54,110) and (209,112.46) .. (209,115.5) .. controls (209,118.54) and (206.54,121) .. (203.5,121) .. controls (200.46,121) and (198,118.54) .. (198,115.5) -- cycle ;
%Shape: Circle [id:dp5106530317065858] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (400,79.5) .. controls (400,76.46) and (402.46,74) .. (405.5,74) .. controls (408.54,74) and (411,76.46) .. (411,79.5) .. controls (411,82.54) and (408.54,85) .. (405.5,85) .. controls (402.46,85) and (400,82.54) .. (400,79.5) -- cycle ;
%Shape: Circle [id:dp4021837817429714] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (192,173.5) .. controls (192,170.46) and (194.46,168) .. (197.5,168) .. controls (200.54,168) and (203,170.46) .. (203,173.5) .. controls (203,176.54) and (200.54,179) .. (197.5,179) .. controls (194.46,179) and (192,176.54) .. (192,173.5) -- cycle ;
%Shape: Circle [id:dp5962964018751622] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (221,250.5) .. controls (221,247.46) and (223.46,245) .. (226.5,245) .. controls (229.54,245) and (232,247.46) .. (232,250.5) .. controls (232,253.54) and (229.54,256) .. (226.5,256) .. controls (223.46,256) and (221,253.54) .. (221,250.5) -- cycle ;
%Shape: Circle [id:dp681455234396636] 
\draw  [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ,fill opacity=1 ] (466,228.5) .. controls (466,225.46) and (468.46,223) .. (471.5,223) .. controls (474.54,223) and (477,225.46) .. (477,228.5) .. controls (477,231.54) and (474.54,234) .. (471.5,234) .. controls (468.46,234) and (466,231.54) .. (466,228.5) -- cycle ;
%Straight Lines [id:da6138023897768325] 
\draw [color={rgb, 255:red, 208; green, 2; blue, 27 }  ,draw opacity=1 ][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ][ultra thick]   (128,40) -- (523,146) ;
%Straight Lines [id:da10036351779860508] 
\draw [color={rgb, 255:red, 126; green, 33; blue, 211 }  ,draw opacity=1 ][fill={rgb, 255:red, 126; green, 33; blue, 211 }  ,fill opacity=1][ultra thick]   (120,142) -- (546,142) ;
%Shape: Right Triangle [id:dp7254790574488303] 
\draw  [draw opacity=0][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (242,71) -- (308,88) -- (242,88) -- cycle ;
%Shape: Rectangle [id:dp6006724284962375] 
\draw  [draw opacity=0][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (198,70) -- (242,70) -- (242,88) -- (198,88) -- cycle ;
%Shape: Right Triangle [id:dp6337509478892014] 
\draw  [draw opacity=0][fill={rgb, 255:red, 208; green, 2; blue, 27 }  ,fill opacity=1 ] (413,116) -- (359,102) -- (413,102) -- cycle ;
%Shape: Rectangle [id:dp5692081370085338] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.32 ] (120,35) -- (550,35) -- (550,134) -- (120,134) -- cycle ;
%Shape: Rectangle [id:dp9725493239250851] 
\draw  [fill={rgb, 255:red, 248; green, 231; blue, 28 }  ,fill opacity=0.32 ] (120,149) -- (550,149) -- (550,280) -- (120,280) -- cycle ;




\end{tikzpicture}

